A Cooperation Graph Approach for Multiagent Sparse Reward Reinforcement Learning

Multiagent reinforcement learning (MARL) can solve complex cooperative tasks. However, the efficiency of existing MARL methods relies heavily on well-defined reward functions. Multiagent tasks with sparse reward feedback are especially challenging not only because of the credit distribution problem, but also due to the low probability of obtaining positive reward feedback. In this paper, we design a graph network called Cooperation Graph (CG). The Cooperation Graph is the combination of two simple bipartite graphs, namely, the Agent Clustering subgraph (ACG) and the Cluster Designating subgraph (CDG). Next, based on this novel graph structure, we propose a Cooperation Graph Multiagent Reinforcement Learning (CG-MARL) algorithm, which can efficiently deal with the sparse reward problem in multiagent tasks. In CG-MARL, agents are directly controlled by the Cooperation Graph. And a policy neural network is trained to manipulate this Cooperation Graph, guiding agents to achieve cooperation in an implicit way. This hierarchical feature of CG-MARL provides space for customized cluster-actions, an extensible interface for introducing fundamental cooperation knowledge. In experiments, CG-MARL shows state-of-the-art performance in sparse reward multiagent benchmarks, including the anti-invasion interception task and the multi-cargo delivery task.

==> others.txt <==

% first, we translate joint agent actions made in original joint action space
% into a dynamically changing cooperation graph.
% The cooperation graph is a 

% explainable
% not enough positive reward
% between agents' action space 
% and network action space
% In the past few years, 
% works on multiagent reinforcement learning have been revealing the its potential in solving multiagent tasks.
% Reinforcement learning can finish sophisticated works by interracting with environments and maximizing the reward signal feedback,
% a well defined reward function are vital for the success of the learning process, 
% In cooperative multiagent settings, the sparse-reward problem gets exponential more severe.
% For instance, as a simple scenario, 
% a number of agents controlling a set of switches need to turn on a light bulb placed in a series circuit, 
% the switches have random initial on-off states and agents are only rewarded when the bulb is on.

% but it is hard to design perfect reward





The reward signal design in multiagent tasks is a dilemma in some scenarios.  The cooperative-interception task is a typical example.
As illustrated in Fig.~\ref{CoopIntercept}, $M$ landmarks need to be protected from $H$ invading threats, 
where $M>H$ and the invaders adopt rules that spawn from the edge of the map and head for a randomly selected landmark. 
If any threats reach any landmarks, the episode ends with a failed result.
On the other hand, $N$ agents need to learn the policy preventing the threats from endangering the landmarks. 
However, the defender agents are much weaker as it takes $3$ agents to gather together just to neutralize a single invader, 
if an invading threat faces less than $3$ defenders it only suffers from a little slowdown.
%if less than $3$ agents approach a threat they can only slow it down a little. 
When an episode starts, $H$ threats from all directions accelerate towards landmarks at the same time, $N \approx 3H$ agents set out for interception.
The reward design is a dilemma.
Firstly, the objective rewards such as threat interception or landmark survival reward are of extremely low probability to obtain in the initial exploration phase. 

On the flip side, auxiliary rewards can be added, 
e.g. adding rewards by calculating threat-defender distance and applying different rewards based on agent contributions, 
yet these extra reward signals will easily cheat the agents to focus on an individual threat instead of paying attention to landmarks in undefended areas, 
pushing them further from the optimal cooperating policy. 
Furthermore, designing more sophisticated rewards goes against the starting point and expectation of reinforcement learning.
